Identifying Dwarfs Workloads in Big Data Analytics

Big data benchmarking is particularly important and provides applicable yardsticks for evaluating booming big data systems. However, wide coverage and great complexity of big data computing impose big challenges on big data benchmarking. How can we construct a benchmark suite using a minimum set of units of computation to represent diversity of big data analytics workloads? Big data dwarfs are abstractions of extracting frequently appearing operations in big data computing. One dwarf represents one unit of computation, and big data workloads are decomposed into one or more dwarfs. Furthermore, dwarfs workloads rather than vast real workloads are more cost-efficient and representative to evaluate big data systems. In this paper, we extensively investigate six most important or emerging application domains i.e. search engine, social network, e-commerce, multimedia, bioinformatics and astronomy. After analyzing forty representative algorithms, we single out eight dwarfs workloads in big data analytics other than OLAP, which are linear algebra, sampling, logic operations, transform operations, set operations, graph operations, statistic operations and sort.

==> README.txt <==
This is an ECE Technical Report template for LaTeX/BiBTeX typesetting environment. It has been tested with TeTex on Linux and with MiKTeX on Windows. It has not been tested on a Mac.

The package specifies report style (either generic report style with chapters or article style with sections) to assure uniformity among reports from
different authors. It also defines a cover page formatted to fit the cutout in BU report cardboard covers. This makes for a nice bound copy of a report.

In order to get your technical report number, contact the administrative secretary of the Department Chair (PHO324), and provide him/her with report
title and authors. However, please note that the department does not maintain a repository of past technical reports; only report title, author names and report number are archived.

The following files are included in the package:

  report.tex     	 : LaTeX template for a report,
  bu_ece_report.sty	 : BU ECE technical report LaTeX style file,
  fancybox.sty           : fancy box style file for the title-box page,
  fancyheadings.sty      : fancy headings style file for advanced headings,
  BUlogo_cmyk.eps 	 : BU logo as EPS file (cmyk red),
  ieeetr.bst       	 : unsorted IEEE BiBTeX style file,
  ieeetrsrt.bst   	 : sorted IEEE BiBTeX style file.

report.tex file is a template LaTeX file that is suggested as a starting point for the preparation of a BU ECE technical report (report.bbl is needed
for the compilation of report.tex).

The .sty files (bu_ece_report.sty, fancybox.sty, fancyheadings.sty) specify the BU ECE report style.

The .bst files (ieeetr.bst, ieeetrsrt.bst) define IEEE unsorted and sorted, respectively, bibliography styles that are recommended for BU ECE technical reports.

